Infrastructure-free, Deep Learned Urban Noise Monitoring at $\sim$100mW

The Sounds of New York City (SONYC) wireless sensor network (WSN) has been fielded in Manhattan and Brooklyn over the past five years, as part of a larger human-in-the-loop cyber-physical control system for monitoring, analyzing, and mitigating urban noise pollution. We describe the evolution of the 2-tier SONYC WSN from an acoustic data collection fabric into a 3-tier in situ noise complaint monitoring WSN, and its current evaluation. The added tier consists of long-range (LoRa), multi-hop networks of a new low-power acoustic mote, MKII ("Mach 2"), that we have designed and fabricated. MKII motes are notable in three ways: First, they advance machine learning capability at mote-scale in this application domain by introducing a real-time Convolutional Neural Network (CNN) based embedding model that is competitive with alternatives while also requiring 10$\times$ lesser training data and $\sim$2 orders of magnitude fewer runtime resources. Second, they are conveniently deployed relatively far from higher-tier base station nodes without assuming power or network infrastructure support at operationally relevant sites (such as construction zones), yielding a relatively low-cost solution. And third, their networking is frequency agile, unlike conventional LoRa networks: it tolerates in a distributed, self-stabilizing way the variable external interference and link fading in the cluttered 902-928MHz ISM band urban environment by dynamically choosing good frequencies using an efficient new method that combines passive and active measurements.

==> SONYC System Paper (ICCPS 2022)/todo.txt <==
% Changes for camera-ready
- Added Fig. 11 in Appendix
- Changed the Fig 10 and the content around it in Section 6
- Added Github link in Contribution
- Reference Fig 11 in Section 2 also?
- Change the description of Fig 4?





1. check whether we use device consistently or node consistently

2. in intro consider dropping discussion of CTP






==> todo.txt <==
% Changes for camera-ready
- Added Fig. 11 in Appendix
- Changed the Fig 10 and the content around it in Section 6
- Added Github link in Contribution
- Reference Fig 11 in Section 2 also?
- Change the description of Fig 4?





1. check whether we use device consistently or node consistently

2. in intro consider dropping discussion of CTP





